The radio-infrared correlation in galaxies

The radio-infrared correlation was explained as a direct and linear relationship between star formation and IR emission. However, one fact making the IR-star formation linkage less obvious is that the IR emission consists of at least two emission components, cold dust and warm dust. The cold dust emission may not be directly linked to the young stellar population. Furthermore, understanding the origin of the radio-IR correlation requires to discriminate between the two main components of the radio continuum emission, free-free and synchrotron emission. Here, we present a multi-scale study of the correlation of IR with both the thermal and non-thermal (synchrotron) components of the radio continuum emission from the nearby galaxies M33 and M31.

==> iau-JDSS2.txt <==
%%
%% This is file `iauJDSS.cls'
%%
%% iauJDSS.cls -- Proceedings IAU Highlights of Astronomy document class
%% Copyright (2006) International Astronomical Union
%%
%% by TechBooks
%%   based on iau.cls v1.0
%%
%% Incorporating parts of authordate.sty, by David Rhead.
%% Incorporating subeqn.sty, by Stephen Gildea.
%% Incorporating subeqnarray.sty, by Johannes Braams.
%%
%% Change history
%% --------------
%% v1.01 - Made compatible with prelims of IAU
%% v1.02 - reviced float macros (table style changed)
%% v1.03 - trimsize has been changed to 174 x 247 mm
%% v1.04 - keywords incorporated and index width changed to normal textwidth
%% v2.01 - adapted from iaus.cls by K.A. van der Hucht, 5 September 2005
%%
%% Bugs (in the case of unchanged files) should be reported to
%% texline@cup.cam.ac.uk
%%
%% This software may only be used in the preparation of journal articles
%% or books or parts of books to be published by Cambridge University Press.
%% Any other use constitutes an infringement of copyright.
%%
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
%%

\NeedsTeXFormat{LaTeX2e}[1996/06/01]
\ProvidesClass{iauJDSS}[2004/05/17 v1.04 Proceedings IAU Symposium document class]

\newif\if@referee
\newif\ifCUPmtlplainloaded

\DeclareOption{oneside}{\relax}
\DeclareOption{twoside}{\@twosidetrue \@mparswitchtrue}
\DeclareOption{draft}{\setlength\overfullrule{5\p@}}
\DeclareOption{final}{\setlength\overfullrule{\z@}}
\DeclareOption{onecolumn}{\@twocolumnfalse}
\DeclareOption{twocolumn}{\relax}
\DeclareOption{titlepage}{\relax}
\DeclareOption{notitlepage}{\relax}
\DeclareOption{leqno}{\relax}
\DeclareOption{fleqn}{\relax}
\DeclareOption{prodtf}{\CUPmtlplainloadedtrue}
\DeclareOption{referee}{\@refereetrue}

\ExecuteOptions{twoside,final,onecolumn}
\ProcessOptions\relax

\ifCUPmtlplainloaded \RequirePackage{CUPTimes,jfm2esym}\fi

\setlength\lineskip{1\p@}
\setlength\normallineskip{1\p@}
\renewcommand\baselinestretch{}

\edef\t@xtsize{\ifCUPmtlplainloaded 10.5\else 10\fi}

\renewcommand\normalsize{%
  \@setfontsize\normalsize{\t@xtsize}\@xiipt
  \abovedisplayskip 6.5\p@ \@plus 1\p@ \@minus 1\p@
  \belowdisplayskip \abovedisplayskip
  \abovedisplayshortskip 3\p@ \@plus 1\p@
  \belowdisplayshortskip \abovedisplayshortskip
}

\normalsize

\let\fontswitch=\relax
\let\realbf=\relax

\AtBeginDocument{%
  \ifuseAMSsubequ \else
    \global\let\subequations\CUPsubequations
    \global\let\endsubequations\endCUPsubequations
  \fi
}

\AtBeginDocument{%
  \@ifpackageloaded{natbib}
    {\bibpunct{(}{)}{;}{a}{}{,}%
     \global\let\thebibliography\JFMthebib
     \global\let\endthebibliography\JFMendthebib}
    {\relax}%
}

\ifCUPmtlplainloaded
  \AtBeginDocument{%
    \DeclareMathSizes{10.5}{10.5}{7}{5}%
    \DeclareFontShape{OT1}{mtr}{sb}{n}{<-> xmntsm}{}%
    \DeclareMathAlphabet{\sbmath}{OT1}{mtr}{sb}{n}%
    \newcommand\realbf{\def\bfdefault{bx}\bfseries}%
    \newcommand\fontswitch{\def\bfdefault{sb}}%
  }
\fi

\newcommand\small{%
  \@setfontsize\small\@ixpt\@xpt
  \abovedisplayskip 6\p@ \@plus 1\p@ \@minus 1\p@
  \belowdisplayskip \abovedisplayskip
  \abovedisplayshortskip 3\p@ \@plus 1\p@
  \belowdisplayshortskip \abovedisplayshortskip
}

\newcommand\footnotesize{\small}
\newcommand\tiny{\@setfontsize\tiny\@vpt\@vipt}
\newcommand\indexsize{\@setfontsize\indexsize\@viiipt\@ixpt}
\newcommand\scriptsize{\@setfontsize\scriptsize\@viipt\@viiipt}
\newcommand\contribsize{\@setfontsize\contribsize\@viipt\@ixpt}
\newcommand\abstractsize{\@setfontsize\abstractsize\@ixpt\@xipt}
\newcommand\participantsize{\@setfontsize\participantsize\@ixpt\@xiipt}
\newcommand\large{\@setfontsize\large\@xipt{13}}
\newcommand\bitlarger{\@setfontsize\bitlarger\@xiipt\@xivpt}
\newcommand\Large{\@setfontsize\Large\@xivpt{18}}
\newcommand\LARGE{\@setfontsize\LARGE\@xviipt{19}}
\newcommand\huge{\@setfontsize\huge\@xxpt{25}}
\newcommand\Huge{\@setfontsize\Huge\@xxvpt{30}}

\DeclareOldFontCommand{\rm}{\normalfont\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\DeclareRobustCommand*\cal{\@fontswitch\relax\mathcal}
\DeclareRobustCommand*\mit{\@fontswitch\relax\mathnormal}

\edef\r@{\ifCUPmtlplainloaded mtr\else cmr\fi}
\edef\s@{\ifCUPmtlplainloaded mtss\else cmss\fi}

\newcommand\qsmall{%
  \usefont{OT1}{\r@}{m}{n}\fontsize{9.75}{\f@baselineskip}\selectfont}
\newcommand\qsmit{%
  \usefont{OT1}{\r@}{m}{it}\fontsize{9.75}{\f@baselineskip}\selectfont}
\newcommand\qsbf{%
  \usefont{OT1}{\r@}{bx}{n}\fontsize{9.75}{\f@baselineskip}\selectfont}
\newcommand\qssf{%
  \usefont{OT1}{\s@}{m}{n}\fontsize{9.75}{\f@baselineskip}\selectfont}
\newcommand\boldit{%
  \usefont{OT1}{\r@}{bx}{it}\fontsize{10}{\f@baselineskip}\selectfont}

\newcommand\qit{\qsmit \fontsize{\f@size}{10.75}\selectfont}
\newcommand\qbf{\qsbf  \fontsize{\f@size}{10.75}\selectfont}
\newcommand\qsf{\qssf  \fontsize{\f@size}{10.75}\selectfont}
\newcommand\qrm{\qsmall\fontsize{\f@size}{10.75}\selectfont}

\ifCUPmtlplainloaded\else
  \DeclareTextFontCommand\textsfi{\usefont{OT1}{cmss}{m}{sl}}
  \DeclareMathAlphabet\mathsfi            {OT1}{cmss}{m}{sl}
  \DeclareTextFontCommand\textsfb{\usefont{OT1}{cmss}{bx}{n}}
  \DeclareMathAlphabet\mathsfb            {OT1}{cmss}{bx}{n}
  \DeclareTextFontCommand\textsfbi{\usefont{OT1}{cmss}{m}{sl}}
  \DeclareMathAlphabet\mathsfbi            {OT1}{cmss}{m}{sl}
\fi

\DeclareMathSymbol{\varGamma}{\mathord}{letters}{"00}
\DeclareMathSymbol{\varDelta}{\mathord}{letters}{"01}
\DeclareMathSymbol{\varTheta}{\mathord}{letters}{"02}
\DeclareMathSymbol{\varLambda}{\mathord}{letters}{"03}
\DeclareMathSymbol{\varXi}{\mathord}{letters}{"04}
\DeclareMathSymbol{\varPi}{\mathord}{letters}{"05}
\DeclareMathSymbol{\varSigma}{\mathord}{letters}{"06}
\DeclareMathSymbol{\varUpsilon}{\mathord}{letters}{"07}
\DeclareMathSymbol{\varPhi}{\mathord}{letters}{"08}
\DeclareMathSymbol{\varPsi}{\mathord}{letters}{"09}
\DeclareMathSymbol{\varOmega}{\mathord}{letters}{"0A}

\setlength\oddsidemargin{19.5mm}%2pc}
\setlength\evensidemargin{19.5mm}%2pc}
\setlength\marginparwidth{2.0cm}
\setlength\marginparsep{10\p@}

\setlength\topmargin{2.5pc}
\setlength\headheight{7.5\p@}
\setlength\headsep{10.5\p@}
\setlength\topskip{7.5\p@}
\setlength\footskip{18pt}

\newlength\halflineskip
\setlength\halflineskip{6\p@ \@plus .5\p@ \@minus .5\p@}
\newlength\affilskip
\setlength\affilskip{3\p@}

\setlength\textheight{49\baselineskip}
\addtolength\textheight{\topskip}
\setlength\textwidth{32pc}
\setlength\columnsep{10\p@}
\setlength\columnseprule{\z@}

\setlength\footnotesep{\z@}
\setlength{\skip\footins}{9\p@ \@plus 3\p@}

\setlength\floatsep{10\p@ \@plus 2\p@ \@minus 1\p@}
\setlength\textfloatsep{12\p@ \@plus 6\p@}
\setlength\intextsep{\floatsep}
\setlength\dblfloatsep{\floatsep}
\setlength\dbltextfloatsep{\floatsep}
\setlength\@fptop{\z@ \@plus 0fil}
\setlength\@fpsep{10\p@ \@plus 0fil}
\setlength\@fpbot{\z@ \@plus 3fil}
\setlength\@dblfptop{\z@ \@plus 0fil}
\setlength\@dblfpsep{10\p@ \@plus 0fil}
\setlength\@dblfpbot{\z@ \@plus 3fil}
\setlength\marginparpush{5\p@}

\setlength\parskip{\z@ \@plus .3\p@}
\setlength\parindent{1em}
\setlength\partopsep{\z@ \@plus 1\p@}
\@lowpenalty   51
\@medpenalty  151
\@highpenalty 301
\@beginparpenalty -\@lowpenalty
\@endparpenalty -\@lowpenalty
\@itempenalty -\@lowpenalty
\clubpenalty\z@
\widowpenalty\@M

\newcommand\partname{Part}
\newcommand\part{\par\addvspace{4ex}\@afterindentfalse \secdef\@part\@spart}

\def\@part[#1]#2{%
  \ifnum \c@secnumdepth >\m@ne
    \refstepcounter{part}%
    \addcontentsline{toc}{part}{\partname\ \thepart: #1}%
  \else
    \addcontentsline{toc}{part}{#1}%
  \fi
  {\parindent \z@ \centering
   \ifnum \c@secnumdepth >\m@ne
     \normalfont\large\rmfamily \MakeUppercase{\partname}\ %
     \ifcase\thepart \or ONE \or TWO \or THREE \or FOUR \or FIVE
       \or SIX \or SEVEN \or EIGHT \or NINE \or TEN \else \fi
   \par \nobreak
   \fi
   \normalfont\LARGE\rmfamily #2 \markboth{}{}\par}%
  \nobreak \vskip 3ex \@afterheading
}

\def\@spart#1{%
  {\parindent \z@ \centering\normalfont\LARGE\rmfamily #1\par}%
  \nobreak \vskip 3ex \@afterheading
}

\newcommand\@raggedright{\rightskip=\@flushglue \let\\=\@centercr
  \parindent\z@}
\newcommand\@raggedcenter{\centering\rightskip=\@flushglue
  \let\\=\@centercr}

\newif\ifno@eqnreset
\newcommand\nosectioneqnreset{\global\no@eqnresettrue
  \renewcommand\theequation{\@arabic\c@equation}%
}

\def\firstsection{\vspace{-\baselineskip}}

\newcommand\section{%
  \ifno@eqnreset
    \ifappendix \setcounter{equation}\z@\fi
  \else
    \setcounter{equation}\z@
  \fi
  \@startsection {section}{1}{\z@}
    {20\p@ \@plus 6\p@ \@minus 2\p@}
    {3\p@}
    {\normalfont\large\fontswitch\bfseries\@raggedright}%
}

\newcommand\subsection{%
  \@startsection{subsection}{2}{\z@}
    {-9\p@ \@plus -3\p@ \@minus -3\p@}
    {3\p@}
    {\normalfont\normalsize\itshape\@raggedcenter}%
}

\newcommand\subsubsection{%
  \@startsection{subsubsection}{3}{\z@}
    {9\p@ \@plus 3\p@ \@minus 3\p@}
    {3\p@}
    {\raggedright\normalfont\normalsize\itshape}%
}

\newcommand\paragraph{}
\newcommand\subparagraph{}

\def\@seccntformat#1{% FROM LATEX.LTX
  \normalfont\rmfamily\csname the#1\endcsname.\enskip
}

\def\@secappcntformat#1{%
  \ifappendix \appendixname\ifoneappendix\else~\fi\fi
  \ifoneappendix\else \csname the#1\endcsname\relax\fi
  \ifx\apphe@d\@empty \else .\fi\enskip
}

\def\@sect#1#2#3#4#5#6[#7]#8{% FROM LATEX.LTX
  \ifnum #2>\c@secnumdepth
    \let\@svsec\@empty
  \else
    \refstepcounter{#1}%
    \ifnum #2>\@ne
      \protected@edef\@svsec{\@seccntformat{#1}\relax}%
    \else
      \def\apphe@d{#8}%
      \protected@edef\@svsec{\@secappcntformat{#1}\relax}%
    \fi
  \fi
  \@tempskipa #5\relax
  \ifdim \@tempskipa>\z@
    \begingroup
    #6{%
       \@hangfrom{\hskip #3\relax\@svsec}%
         \interlinepenalty \@M #8\@@par}%
    \endgroup
    \csname #1mark\endcsname{#7}%
    \ifnum #2=\@ne
      \addcontentsline{toc}{#1}{%
        \ifnum #2>\c@secnumdepth \else
        \ifappendix \appendixname~\csname the#1\endcsname
        \else \protect\numberline{\csname the#1\endcsname.}#7\fi
        \fi}%
    \else
      \addcontentsline{toc}{#1}{%
        \ifnum #2>\c@secnumdepth \else
        \protect\numberline{\csname the#1\endcsname.}#7\fi}%
    \fi
  \else
    \def\@svsechd{%
      #6{\hskip #3\relax
      \@svsec #8}%
      \csname #1mark\endcsname{#7}%
      \addcontentsline{toc}{#1}{%
        \ifnum #2>\c@secnumdepth \else
          \protect\numberline{\csname the#1\endcsname.}%
        \fi
        #7}}%
  \fi
  \@xsect{#5}}

% redefinition of \cleardoublepage to get blank empty pages
%
\def\clearemptypage{\clearpage
 \if@twoside
  \ifodd\c@page
   \else
    \thispagestyle{empty}
    \mbox{}\newpage
    \if@twocolumn
      \hbox{}\newpage
    \fi
  \fi
 \fi
}
\let\cleardoublepage=\clearemptypage

\newif\ifappendix
\newif\ifoneappendix
\newcommand\appendixname{Appendix}

\newcommand\oneappendix{\global\oneappendixtrue \appendix}
\newcommand\appendix{\par
  \setcounter{section}\z@
  \setcounter{equation}\z@
  \renewcommand\thesection{\@Alph\c@section}%
  \renewcommand\thesubsection{\thesection.\@arabic\c@subsection}%
  \renewcommand\thesubsubsection{\thesubsection.\@arabic\c@subsubsection}%
  \renewcommand\theequation{\thesection\,\@arabic\c@equation}%
  \global\appendixtrue
}

\setcounter{secnumdepth}{3}

\newcounter{part}
\newcounter {section}
\newcounter {subsection}[section]
\newcounter {subsubsection}[subsection]
\newcounter {paragraph}[subsubsection]
\renewcommand\thepart          {\@arabic\c@part}
\renewcommand\thesection       {\@arabic\c@section}
\renewcommand\thesubsection    {\thesection.\@arabic\c@subsection}
\renewcommand\thesubsubsection {\thesubsection.\@arabic\c@subsubsection}
\renewcommand\theparagraph     {\thesubsubsection.\@arabic\c@paragraph}

\newlength\@indentskip
\newlength\smallindent
\newlength\@footindent
\newlength\footheight
\newlength\@leftskip
\setlength\@indentskip{2.5em}
\setlength\smallindent{1em}
\setlength\@footindent{\smallindent}
\setlength\@leftskip{\z@}

\setlength\leftmargini{\z@}
\setlength\labelsep{\z@}
\setlength\labelwidth{\z@}

\newcommand\makeitemlabel[1]{\hspace\labelwidth\hspace\labelsep\hfill #1}

\def\@listI{\parsep\z@ \topsep\z@ \partopsep\z@ \itemsep\z@ \rightmargin\z@
  \leftmargin\labelwidth \advance\leftmargin\labelsep}
\def\@listi{\@listI \leftmargin\leftmargini \itemindent 1em}
\def\@listii{\@listI \advance\leftmargin 1em}
\def\@listiii{\@listI}
\def\@listiv{\@listI}
\def\@listv{\@listI}
\def\@listvi{\@listI}
\@listi

\def\itemize{% FROM LATEX.LTX
  \ifnum \@itemdepth >\thr@@ \@toodeep\else
    \advance\@itemdepth\@ne
    \edef\@itemitem{labelitem\romannumeral\the\@itemdepth}%
    \expandafter
    \list
      \csname\@itemitem\endcsname
      {\labelsep .5em\settowidth{\labelwidth}{\csname\@itemitem\endcsname}%
       \let\makelabel\makeitemlabel}%
  \fi
}

\newcommand\labelitemi{$\m@th\bullet$}
\newcommand\labelitemii{$\m@th\circ$}
\newcommand\labelitemiii{\normalfont\bfseries ---}
\newcommand\labelitemiv{\normalfont\bfseries --}

\def\enumerate{% FROM LATEX.LTX
  \ifnum \@enumdepth >\thr@@ \@toodeep\else
    \advance\@enumdepth\@ne
    \edef\@enumctr{enum\romannumeral\the\@enumdepth}%
  \fi
  \@ifnextchar [{\@enumeratetwo}{\@enumeratetwo[i]}%
}

\def\@enumeratetwo[#1]{%
  \expandafter
  \list
    \csname label\@enumctr\endcsname
    {\settowidth\labelwidth{#1}\labelsep .5em%
     \advance\itemindent\labelsep \advance\itemindent\labelwidth
     \usecounter\@enumctr\relax}%
}

\newcommand\labelenumi  {{\normalfont\rmfamily(\theenumi)}}
\newcommand\labelenumii {{\normalfont\rmfamily(\theenumii)}}
\newcommand\labelenumiii{\theenumiii.}
\newcommand\labelenumiv {\theenumiv}

\renewcommand\theenumi{{\normalfont\itshape\@alph\c@enumi}}
\renewcommand\theenumii{{\normalfont\itshape\@alph\c@enumii}}
\renewcommand\theenumiii{\@roman\c@enumiii}
\renewcommand\theenumiv{\@roman\c@enumiv}

\renewcommand\p@enumii{\theenumi.}
\renewcommand\p@enumiii{\p@enumii\theenumii.}
\renewcommand\p@enumiv{\p@enumiii\theenumiii.}

\newcommand*\descriptionlabel[1]{\hspace\labelsep \normalfont\bfseries #1}

\newenvironment{description}
  {\list{}{\labelwidth\z@
  \ifnum\@listdepth=\@ne \else \advance\leftmargin 1em\fi
  \let\makelabel\descriptionlabel}}
  {\endlist}

\newenvironment{verse}
  {\let\\=\@centercr
   \list{}{\itemsep\z@
   \itemindent -\@indentskip
   \listparindent \itemindent
   \rightmargin\leftmargin
   \advance\leftmargin \@indentskip}\item[]}
  {\endlist}

\newenvironment{quotation}
  {\list{}{\listparindent\smallindent
   \itemindent\listparindent
   \leftmargin 1pc\rightmargin\leftmargin
   \topsep\halflineskip
   \parsep \z@ \@plus 1\p@}\item[]\qsmall\baselineskip 10.75\p@}
  {\endlist}

\newenvironment{quote}
  {\par\list{}{\leftmargin 1pc\rightmargin\leftmargin
   \listparindent\smallindent}\item[]%
   \qsmall\baselineskip 10.75\p@\rule{\z@}{10\p@}\ignorespaces}
  {\endlist}

\def\@begintheorem#1#2{% FROM LATEX.LTX
  \par\vskip\halflineskip {\normalfont\scshape #1\ #2.}%
  \enskip\normalfont\itshape}
\def\@opargbegintheorem#1#2#3{% FROM LATEX.LTX
  \par\vskip\halflineskip {\normalfont\scshape #1\ #2\ (#3).}%
  \enskip\normalfont\itshape}
\def\@endtheorem{\vskip\halflineskip\par}% FROM LATEX.LTX

\newsavebox{\proofbox}
\sbox{\proofbox}{\unitlength 1\p@\begin{picture}(7,7)%
  \put(0,0){\framebox(7,7){}}\end{picture}}

\newlength\rpbdim
\newcommand\raiseproofboxby[1]{\setlength\rpbdim{#1}}
\def\raiseproofb@x{\llap{\vbox to\z@{\hsize=\wd\proofbox\vss
  \hbox{\usebox\proofbox}\vskip\rpbdim}}%
  \setlength\rpbdim{\z@}%
}

\newenvironment{proof}
  {\par\vskip\halflineskip {\normalfont\itshape Proof.}\enskip}
  {\hspace*{\fill}\ifdim\rpbdim=\z@ \usebox\proofbox\else \raiseproofb@x\fi
   \vskip\halflineskip\par}

\newenvironment{proof*}{\proof}{\vskip\halflineskip\par}

\newcommand\newremark[2]{%
  \newenvironment{#1}{\list{}{\topsep\halflineskip \labelwidth\z@
    \labelsep .5em \let\makelabel\makeitemlabel}%
  \item[{\normalfont\itshape #2.}]}{\endlist}%
}

\renewcommand\theequation{\thesection.\@arabic\c@equation}

% subeqn.sty follows
% Copyright (c) 1990 by Stephen Gildea
% Permission to copy all or part of this work is granted, provided
% that the copies are not made or distributed for resale, and that
% the copyright notice and this notice are retained.
% Modified for use with JFM/LaTeX2e.

\newif\ifuseAMSsubequ
\newcommand\useAMSsubequations{\global\useAMSsubequtrue}

\newtoks\@stequation

\newenvironment{CUPsubequations}
  {\refstepcounter{equation}%
   \edef\@savedequation{\the\c@equation}%
   \@stequation=\expandafter{\theequation}%
   \edef\@savedtheequation{\the\@stequation}%
   \edef\oldtheequation{\theequation}%
   \setcounter{equation}\z@
   \def\theequation{\oldtheequation{\itshape\alph{equation}}}}
  {\setcounter{equation}{\@savedequation}%
   \@stequation=\expandafter{\@savedtheequation}%
   \edef\theequation{\the\@stequation}\global\@ignoretrue}

\newcommand\returnthesubequation{%
  \gdef\thesubequation{\theequation{\itshape\@alph\c@subequation}}}

% subeqnarray.sty
% Copyright (C) 1988 by Johannes Braams, Dr Neher Laboratories
% Modified for use with JFM/LaTeX2e.

\newcounter{subequation}[equation]
\renewcommand\thesubequation{\theequation{\itshape\@alph\c@subequation}}
\def\@subeqnnum{{\normalfont\rmfamily (\thesubequation)}}

\newcommand\slabel[1]{\@bsphack % MODIFIED IN LINE WITH LATEX.LTX
  \protected@write\@auxout{}%
    {\string\newlabel{#1}{{\thesubequation}{\thepage}}}%
  \@esphack}

\newenvironment{subeqnarray} % MODIFIED IN LINE WITH LATEX.LTX
  {\stepcounter{equation}%
   \let\@currentlabel=\theequation
   \global\c@subequation\@ne
   \global\@eqnswtrue
   \m@th
   \global\@eqcnt\z@
   \tabskip\@centering
   \let\\\@subeqncr
   $$\everycr{}\halign to\displaywidth\bgroup
     \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
    &\global\@eqcnt\@ne \hfil${\;##\;}$\hfil
    &\global\@eqcnt\tw@
     $\displaystyle\tabskip\z@skip{##}$\hfil\tabskip\@centering
    &\hb@xt@\z@\bgroup\hss##\egroup
      \tabskip\z@skip \cr}
  {\@@subeqncr\egroup $$\global\@ignoretrue}

\def\@subeqncr{{\ifnum0=`}\fi\@ifstar{\global\@eqpen\@M
    \@ysubeqncr}{\global\@eqpen\interdisplaylinepenalty \@ysubeqncr}}

\def\@ysubeqncr{\@ifnextchar [{\@xsubeqncr}{\@xsubeqncr[\z@]}}

\def\@xsubeqncr[#1]{\ifnum0=`{\fi}\@@subeqncr
   \noalign{\penalty\@eqpen\vskip\jot\vskip #1\relax}}

\def\@@subeqncr{\let\@tempa\relax
    \ifcase\@eqcnt \def\@tempa{& & &}\or \def\@tempa{& &}
      \else \def\@tempa{&}\fi
     \@tempa \if@eqnsw\@subeqnnum\refstepcounter{subequation}\fi
     \global\@eqnswtrue\global\@eqcnt\z@\cr}

\let\@ssubeqncr=\@subeqncr
\newenvironment{subeqnarray*}
  {\def\@subeqncr{\nonumber\@ssubeqncr}\subeqnarray}
  {\global\advance\c@equation\m@ne \nonumber\endsubeqnarray}

\renewenvironment{eqnarray} % MODIFIED IN LINE WITH LATEX.LTX
  {\stepcounter{equation}%
   \let\@currentlabel=\theequation
   \global\@eqnswtrue
   \m@th
   \global\@eqcnt\z@
   \tabskip\@centering
   \let\\\@eqncr
   $$\everycr{}\halign to \displaywidth\bgroup
     \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
   &\global\@eqcnt\@ne \hfil${\;##\;}$\hfil
   &\global\@eqcnt\tw@
     $\displaystyle\tabskip\z@skip{##}$\hfil \tabskip\@centering
   &\hb@xt@\z@\bgroup\hss##\egroup
     \tabskip\z@skip \cr}
  {\@@eqncr\egroup\global\advance\c@equation\m@ne
   $$\global\@ignoretrue}

%  code from cupconf.sty for the prelims

\def\blurbtitle#1{%
   {\Large\bf\centering#1\par\addvspace{36pt}}}
\def\affil#1{\vskip0000.001pt\noindent{\mdseries\itshape#1}\vskip13pt}

\def\@logo{\fboxsep2.5pt\fbox{IAU}}
\def\coverlogo{{\fontsize{25}{25}\selectfont\fboxsep2.5pt\fbox{IAU}}}
\def\@cuplogo{\includegraphics{cuplogo.eps}}

\def\halftitle#1{\gdef\@halftitle{#1}}
\gdef\@halftitle{\@title}

\gdef\@title{}

\def\where#1{\gdef\@where{#1}}
\gdef\@where{}

\def\author@tabular{%
  \def\@halignto{}\@authortable}
\let\endauthor@tabular=\endtabular
\def\@authortable{%
  \leavevmode \hbox \bgroup $\let\@acol=\@tabacol
    \let\@classz=\@tabclassz \let\@classiv=\@tabclassiv
    \let\\=\author@tabcrone
    \ignorespaces \@tabarray}
\def\author@tabcrone{%
  {\ifnum0=`}\fi\@xtabularcr\indexsize\it
  \let\\=\author@tabcrtwo
  \ignorespaces}
\def\author@tabcrtwo{%
  {\ifnum0=`}\fi\@xtabularcr[-3pt]\indexsize\it
  \let\\=\author@tabcrtwo
  \ignorespaces}
\def\also{%
  \end{author@tabular}\vskip 10pt\par
  \begin{author@tabular}[t]{c}}

\def\makebooktitle{%
   \cleardoublepage
     \begin{titlepage}
       \begin{center}
       \noindent{\fontsize{11}{20.5}\selectfont\bfseries\@halftitle\par}
           \vskip11.5pt
       \noindent{\fontsize{25}{30}\selectfont\bfseries\@logo\par}
           \vskip34pt
       \noindent{\fontsize{25}{32.5}\selectfont\leftskip-1pc plus1fill\rightskip\leftskip\bfseries\@title \par}
       \vspace{39pt}
       \noindent{\fontsize{15}{17.5}\selectfont\bfseries\leftskip-2pc plus1fill\rightskip\leftskip\@where \par}
       \vspace{47.5pt}
       \noindent{\normalsize Edited by}
           \vskip13pt
       \noindent{\fontsize{11}{13.5}\selectfont\bfseries\def\and{{\mdseries and\vskip6.5pt}}
       \@author\par}
       \vfill
           \noindent\@cuplogo\par
       \end{center}
   \end{titlepage}
   \setcounter{footnote}{0} % Reset definitions
 \let\thanks\relax
 \gdef\@thanks{}
 \gdef\@author{}
 \gdef\@shortauthor{}
 \gdef\@title{}
 \let\makebooktitle\relax
}

\def\mh#1{{\clearpage\raggedright\bitlarger\bf #1\par\vspace*{13pt}%
\noindent}\ignorespaces}

\def\contentspage{%
%  \thispagestyle{plain}
    \section*{Table of Contents}
    \def\parthead{%
    \vspace{\baselineskip}%
    \contentsline{part}%
  }
  \def\titl{%
    \vspace{0.5\baselineskip}%
    \contentsline{subsection}%
  }
  \def\fmtitl{%
    \vspace{\baselineskip}%
    \contentsline{subsection}%
  }
  \def\sect{\bf\contentsline{section}}
  \def\auth{\it\contentsline{subsubsection}}
  \def\para{\it\contentsline{paragraph}}
}
\def\endcontentspage{}

\def\participants{%
  \thispagestyle{plain}
  \mh{Participants}
  \def\auth{\hspace*{1em}\makebox[12pc][l]}
  \def\affl{}\participantsize
}
\def\endparticipants{}

%\@undottedtocline{LEVEL}{INDENT}{NUMWIDTH}{TITLE}{PAGE}
\def\@undottedtocline#1#2#3#4#5{\ifnum #1>\c@tocdepth
 \else
  \vskip \z@ plus .2pt
  {\hangindent #2\relax
   \rightskip \@tocrmarg \parfillskip -\rightskip
   \parindent #2\relax \@afterindenttrue
   \interlinepenalty\@M \leavevmode
   \@tempdima #3\relax {\reset@font\rm #4}\nobreak \hfill \nobreak
   \hbox to\@pnumwidth{\hfil\reset@font\rm #5}\par}\fi}
     % page number added -- ggw
\def\tableofcontents{\@restonecolfalse
  \if@twocolumn\@restonecoltrue\onecolumn\fi
  \title{Contents\@mkboth{Contents}{Contents}}
  \@starttoc{toc}\if@restonecol\twocolumn\fi}
\def\l@part#1{\addpenalty{\@secpenalty}
 \@tempdima 0em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth plus1fill
  \parfillskip -\@pnumwidth \reset@font\fontsize{15}{18}\selectfont \leavevmode
  \advance\leftskip\@tempdima \hskip -\leftskip
    {\reset@font\fontsize{15}{18}\selectfont\bf #1}\nobreak\hfil
  \nobreak\hbox to\@pnumwidth{\hss \mbox{}}\par %page number added -- ggw
 \endgroup}

\def\l@section#1{\addpenalty{\@secpenalty}
 \vskip 1.0em \@plus\p@
 \@tempdima 0em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth plus1fill
  \parfillskip -\@pnumwidth \reset@font\fontsize{11}{13}\selectfont \leavevmode
  \advance\leftskip\@tempdima \hskip -\leftskip
    {\reset@font\fontsize{11}{13}\selectfont\bf #1}\nobreak\hfil
  \nobreak\hbox to\@pnumwidth{\hss \mbox{}}\par %page number added -- ggw
 \endgroup}

\def\l@subsection#1#2{\addpenalty{\@secpenalty}
 \@tempdima 2em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth
  \parfillskip -\@pnumwidth \reset@font\rm \leavevmode
  \advance\leftskip\@tempdima \hskip -\leftskip
    {#1}\nobreak     \leaders\hbox{$\m@th
        %\mkern \@dotsep mu
\hbox{.}\mkern \@dotsep
        mu$}\hfill
  \nobreak\hbox to\@pnumwidth{\hss \mbox{#2}}\par %page number added -- ggw
 \endgroup}

\def\l@subsubsection#1#2{\addpenalty{\@secpenalty}
 \@tempdima 2em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth plus1fill
  \parfillskip -\@pnumwidth  \leavevmode
  \advance\leftskip\@tempdima% \hskip -\leftskip
    {#1}\nobreak \hfill
  \nobreak\hbox to\@pnumwidth{\hss \mbox{}}\par %page number added -- ggw
 \endgroup}

\def\l@paragraph#1#2{\addpenalty{\@secpenalty}
 \@tempdima 0em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth
  \parfillskip -\@pnumwidth  \leavevmode
  \advance\leftskip\@tempdima% \hskip -\leftskip
    {#1}\nobreak \hfill
  \nobreak\hbox to\@pnumwidth{\hss \mbox{}}\par %page number added -- ggw
 \endgroup}

% end of code

%\newenvironment{titlepage}
%  {\@restonecolfalse\if@twocolumn\@restonecoltrue\onecolumn
%   \else \newpage \fi \thispagestyle{empty}\c@page\z@}
%  {\if@restonecol\twocolumn \else \newpage \fi}

\newenvironment{titlepage}{\@restonecolfalse\if@twocolumn\@restonecoltrue\onecolumn
  \else\fi \thispagestyle{empty}}{\if@restonecol\twocolumn \else \newpage \fi}

\setlength\arraycolsep{5\p@}
\setlength\tabcolsep{3\p@}
\setlength\arrayrulewidth{.5\p@}
\setlength\doublerulesep{1.5\p@}
\setlength\tabbingsep{\labelsep}
\setlength{\skip\@mpfootins}{5\p@ \@plus .4\p@ \@minus .4\p@}
\setlength\fboxsep{3\p@}
\setlength\fboxrule{.5\p@}

\newcommand\affiliation[1]{\gdef\@affiliation{#1}}
\gdef\@affiliation{}

\newcommand\maketitle{\appendixfalse
  \@ifnextchar [{\m@ketitleone}{\m@ketitletwo}}%
\def\m@ketitletwo{\m@ketitleone[n]}

\newif\iffofootnote
\newcommand\fulloutfootnote{\global\fofootnotetrue}

\def\m@ketitleone[#1]{\par
  \begingroup
  \bgroup
    \def\@makefntext##1{%
      \iffofootnote
        \enskip\@thefnmark \ ##1\global\fofootnotefalse
      \else
        \setbox\@tempboxa\hbox{\quad\@thefnmark\enskip ##1}%
        \ifdim\wd\@tempboxa>\hsize \unhbox\@tempboxa\else
        \centerline{\unhbox\@tempboxa\quad}\fi
      \fi}%
    \newpage \global\@topnum\z@
    \@maketitle{#1}\thispagestyle{plain}\@thanks
  \egroup
  \endgroup
  \setcounter{footnote}\z@
  \global\let\@maketitle\relax
  \global\let\@thanks\@empty
  \global\let\@title\@empty
  \global\let\@author\@empty
  \global\let\@affiliation\@empty
  \global\let\maketitle\relax
  \global\let\thanks\relax
}

\renewcommand\and{{\normalfont
  \ifCUPmtlplainloaded
    \fontseries{sb}\fontshape{n}%\fontsize{8}{12}
\selectfont
  \else
    %\indexsize
\bfseries
  \fi
  and }%
%  A\smallls N\smallls D\smallls\ns}%
}

\def\@maketitle#1{%
 \newpage\vspace*{20pt}
 {\centering \sloppy
  {\normalfont\LARGE\fontswitch\bfseries \@title \par}%
  \vskip 10\p@ \@plus 2\p@ \@minus 1\p@
  {\normalfont\large\fontswitch\bfseries\baselineskip=12\p@
%     By\ns \uppercase{\@author}\par}%
     \@author\par}%
  \vskip 4\p@ \@plus 1\p@
  {\normalfont\small \@affiliation \par}%
%  \vskip 8\p@ \@plus 2\p@ \@minus 1\p@
%  {\normalfont\small (Received \@date)}%
 \par}%
 \vskip 13\p@ \@plus 2\p@
}

\newcommand\abstractname{Abstract}
\newenvironment{abstract}
  {\par\normalfont\abstractsize\noindent {\bfseries\abstractname.}\ \ignorespaces}
  {\par\vskip 9\p@ \@plus 1\p@ \@minus 1\p@
   \vbox{\centerline{\rule[4\p@]{30pc}{.4\p@}}}}

\newcommand\keywordname{Keywords}
\newcommand\keywords[1]{\par\addvspace{6pt}\normalfont\abstractsize\noindent {\bfseries\keywordname.}\ #1\ignorespaces}

\mark{{}{}}
\renewcommand\author{\@ifnextchar [{\@authortwo}{\@authorone}}
\def\@authortwo[#1]#2{\gdef\@author{#2}\gdef\@shortauthor{#1}}
\def\@authorone#1{\gdef\@author{#1}%
 \begingroup\def\and{and}\gdef\@shortauthor{#1}\endgroup}
\gdef\@author{\mbox{}}

\newcommand\shortauthor[1]{\gdef\@shortauthor{#1}}
\gdef\@shortauthor{}

\renewcommand\title{\@ifnextchar [{\@titletwo}{\@titleone}}
\def\@titletwo[#1]#2{\gdef\@title{#2}\gdef\@shorttitle{#1}}
\def\@titleone#1{\gdef\@title{#1}\gdef\@shorttitle{#1}}
\gdef\@title{\mbox{}}

\newcommand\shorttitle[1]{\gdef\@shorttitle{#1}}
\gdef\@shorttitle{}

\newcommand\volume[1]{\gdef\@volume{#1}}
\gdef\@volume{**VOLUME**}

\newcommand\pagerange[1]{\gdef\@pagerange{#1}}
\gdef\@pagerange{1--000}

\newcommand\pubyear[1]{\gdef\@pubyear{#1}}
\gdef\@pubyear{\number\year}

\newcommand\doi[1]{\gdef\@doi{#1}}
\gdef\@doi{00.0000/X000000000000000X}

\newcommand\jname[1]{\gdef\@jname{#1}}
\gdef\@jname{*** TITLE ***}

\newcommand\editors[1]{\gdef\@editors{#1}}
\gdef\@editors{***NAME OF EDITORS***}

\newcommand\journal[1]{\gdef\@journal{#1}}
\gdef\@journal{%
  \vbox to 5.5\p@{\noindent\hbox to \hsize{%
    \parbox[b]{250pt}{\normalfont\indexsize\baselineskip 9\p@
      {\itshape \@jname}\\
      {\itshape XXVIIth IAU General Assembly, August 2009}\\
      {\itshape \@editors}}\hss%
    \parbox[b]{200pt}{\normalfont\indexsize\baselineskip 9\p@
          {\raggedleft\copyright\ \@pubyear\ International Astronomical Union\par}
      {\raggedleft DOI: \@doi\par}
      }}%
  \vss}%
}

\gdef\@underjournal{%
  \vbox to 5.5\p@{\noindent
    \parbox[t]{4.5in}{\normalfont\indexsize{\itshape \mbox{}%
      %Under consideration for publication in J.\ Fluid\ Mech.
      }\\[2.5\p@]
      {\ \ }}%
  \vss}%
}

\def\ps@headings{\let\@mkboth\markboth
  \def\@oddhead{\hfil{\itshape \@shorttitle}\hfil\llap{\thepage}}%
  \def\@evenhead{\rlap{\thepage}\hfil{\@shortauthor}\hfil}%
  \def\@oddfoot{}%
  \def\@evenfoot{}%
  \def\sectionmark##1{\markboth{##1}{}}%
  \def\subsectionmark##1{\markright{##1}}%
}

\def\ps@fmheadings{\let\@mkboth\@gobbletwo
  \def\@oddhead{\hfil{\itshape\rightmark}\hfil\llap{\thepage}}%
  \def\@evenhead{\rlap{\thepage}\hfil\itshape\leftmark\hfil}%
  \def\@oddfoot{}%
  \def\@evenfoot{}%
  \def\sectionmark##1{}%
  \def\subsectionmark##1{}%
}

\def\ps@plain{\let\@mkboth\@gobbletwo
     \def\@oddhead{\@journal}
%  \let\@evenhead\@empty
   \let\@evenhead\@journal
         \def\@oddfoot{\reset@font\hfil\thepage
     \hfil}\let\@evenfoot\@oddfoot}

%\def\ps@myheadings{\let\@mkboth\@gobbletwo
%  \def\@oddhead{\hfil{\itshape\rightmark}\hfil\llap{\thepage}}%
%  \def\@evenhead{\rlap{\thepage}\hfil\itshape\leftmark\hfil}%
%  \def\@oddfoot{}%
%  \def\@evenfoot{}%
%  \def\sectionmark##1{}%
%  \def\subsectionmark##1{}%
%}
\def\ps@myheadings{\let\@mkboth\@gobbletwo
 \def\@oddhead{\phantom{\rm\thepage}%
   \hfil\rightmark\hfil\rm\thepage}
 \def\@oddfoot{}
 \def\@evenhead{\rm\thepage%
   \hfil\leftmark\hfil\phantom{\rm\thepage}}
 \def\@evenfoot{}
 \def\sectionmark##1{}
 \def\subsectionmark##1{}}



\ifCUPmtlplainloaded
  \def\@j@urnal{\@journal}
\else
  \def\@j@urnal{\@underjournal}
\fi

\def\ps@titlepage{\leftskip\z@\let\@mkboth\@gobbletwo\vfuzz=5\p@
  \def\@oddhead{\@j@urnal \hfil\llap{\thepage}}%
  \def\@evenhead{\@j@urnal \hfil\llap{\thepage}}%
  \def\@oddfoot{}%
  \def\@evenfoot{}%
  \def\sectionmark##1{}%
  \def\subsectionmark##1{}%
}

\newcommand\@pnumwidth{2.55em}
\newcommand\@tocrmarg {2.55em}
\newcommand\@dotsep{4.5}
\setcounter{tocdepth}{4}

%\newcommand\contentsname{CONTENTS}

%\newcommand\tableofcontents{%
%  \@restonecolfalse
%  \if@twocolumn\@restonecoltrue\onecolumn\fi
%  \vskip 4\p@ \@plus .5\p@
%  \centerline{\normalfont\scshape \contentsname}%
%  \vskip 3\p@
%  \@starttoc{toc}%
%  \if@restonecol\twocolumn\fi \par\vspace{12\p@}%
%}

%\newcommand*\l@section[2]{%
%  \ifnum \c@tocdepth >\z@
%    \addpenalty{\@secpenalty}%
%    \@tempdima 1.5em%
%    \begingroup
%      \parindent \z@ \rightskip \@pnumwidth
%      \parfillskip -\@pnumwidth \normalfont\rmfamily \leavevmode
%      \advance\leftskip\@tempdima \hskip -\leftskip
%      {\normalfont\bfseries #1}\nobreak\hfil
%      \nobreak\hb@xt@\@pnumwidth{\hss #2}\par
%    \endgroup
%  \fi
%}

%\newcommand*\l@subsection{\@dottedtocline{2}{2.5em}{2.3em}}
%\newcommand*\l@subsubsection{\@dottedtocline{3}{3.8em}{3.2em}}

\newif\if@restonecol
\newcommand\indexname{Index}

\newenvironment{theindex}
  {\setlength\textwidth{32pc}
   \setlength\columnsep{3pc}
   \thispagestyle{plain}\gdef\@journal{}
   \twocolumn[\vspace*{1.5\baselineskip}\mh{\indexname}]%
   \addcontentsline{toc}{section}{\indexname}%
   \markboth{\indexname}{\indexname}%
   \spaceskip.33em plus1ex minus.1ex
   \normalfont\fontsize{10}{10.5}\selectfont \parindent\z@ \parskip\z@ \@plus .1\p@\relax
   \let\item\@idxitem}
  {\if@restonecol\onecolumn\else\clearpage\fi}

\newcommand\@idxitem{\par\hangindent 2em\relax}
\newcommand\subitem{\@idxitem\hspace*{1em}}
\newcommand\subsubitem{\subitem}
\newcommand\indexspace{\par\vskip\baselineskip \relax}

\renewcommand\footnoterule{\setcounter{footnote}\z@}
\newcommand\@makempfntext[1]{\strut\@thefnmark\enskip #1}

\newcommand\@makefntext[1]{%
  \setbox\@tempboxa\hbox{\quad\@thefnmark\enskip #1}%
  \ifdim\wd\@tempboxa>\hsize
    \unhbox\@tempboxa
  \else
    \centerline{\unhbox\@tempboxa}%
  \fi
}

\long\def\@mpfootnotetext#1{% FROM LATEX.LTX
  \global\setbox\@mpfootins\vbox{%
    \unvbox\@mpfootins
    \reset@font\footnotesize
    \hsize\columnwidth
    \@parboxrestore
    \protected@edef\@currentlabel
         {\csname p@mpfootnote\endcsname\@thefnmark}%
    \color@begingroup \centering
      \@makempfntext{%
        \rule\z@\footnotesep\ignorespaces#1\@finalstrut\strutbox}%
    \color@endgroup}%
}

\def\@fnsymbol#1{% MODIFIED IN LINE WITH LATEX.LTX
  \ensuremath{\ifcase#1\or \dag\or \ddag\or \P\or \|\or
    \dag\dag\or \ddag\ddag\or \P\P\or \|\| \else\@ctrerr\fi}%
}

\renewcommand\@makefnmark{\hbox{\@thefnmark}}
\renewcommand\thempfootnote{\hbox{$\@fnsymbol\c@mpfootnote$}}

\setcounter{topnumber}{3}
\renewcommand\topfraction{.9}
\setcounter{bottomnumber}{1}
\renewcommand\bottomfraction{.9}
\setcounter{totalnumber}{3}
\renewcommand\textfraction{.05}
\renewcommand\floatpagefraction{.95}
\setcounter{dbltopnumber}{3}
\renewcommand\dbltopfraction{.9}
\renewcommand\dblfloatpagefraction{.5}

\newif\ifrem@fullpt
\newcommand\removefullpoint{\global\rem@fullpttrue}

\newif\ifbot@fig
\newenvironment{bottomfigure}{\def\fps@figure{b}%
  \setcounter{bottomnumber}{1}%
  \global\bot@figtrue
  \@float{figure}\fstyle@figure}
  {\end@float}

\long\def\@makecaption#1#2{%
  \ifbot@fig \rule{\textwidth}{.25pt}\fi
  \vskip 5\p@ \@plus .4\p@ \@minus .4\p@
  \begingroup
    \small\setbox\@tempboxa\hbox{{\normalfont\bfseries\upshape
     #1\ifrem@fullpt\else .\fi} #2}%
    \ifdim \wd\@tempboxa >\tw@\hsize
      \unhbox\@tempboxa\par
    \else
      {\centering \unhbox\@tempboxa\par}%
    \fi
  \endgroup
  \global\rem@fullptfalse
  \global\bot@figfalse
}

\newcounter{table}
\renewcommand\thetable{\@arabic\c@table}
\def\fps@table{tbp}
\def\ftype@table{1}
\def\ext@table{lot}
\newcommand\tablename{Table}
\def\fnum@table{\tablename~\thetable}

\newif\iffollowon
\newif\ifrmrule

\newcommand\followon{\global\followontrue}
\newcommand\norule{\global\rmruletrue}

\newenvironment{table}[1][\relax]
  {\ifx#1\relax\@float{table}\else\@float{table}[#1]\fi\fstyle@table
%   \iffollowon \else \vspace*{9.5\p@}\fi
%   \global\followonfalse
%   \rule{\textwidth}{.5\p@}\vskip\floatsep\relax
}
  {%\ifrmrule \global\rmrulefalse \else \rule{\textwidth}{.5\p@}\fi
   \end@float}

\newenvironment{table*}[1][\relax]{\ifx#1\relax\@dblfloat{table}\else\@dblfloat{table}[#1]\fstyle@table}{\end@dblfloat}
\newenvironment{plaintable}[1][\relax]{\ifx#1\relax\@float{table}\else\@float{table}[#1]\fi\fstyle@table}{\end@float}

\def\fstyle@table{\normalfont\small\rmfamily}
\def\fjust@table{\centering}
\def\fcapjust@table{\centering}
\def\fcapsize@table{\normalfont\small\scshape}
\def\fcapstyle@table{\normalfont\small\rmfamily}

\newcounter{figure}
\renewcommand\thefigure{\@arabic\c@figure}
\def\fps@figure{tp}
\def\ftype@figure{2}
\def\ext@figure{lof}
\newcommand\figurename{Figure}
\def\fnum@figure{\figurename~\thefigure}

\newenvironment{figure}[1][\relax]{\ifx#1\relax\@float{figure}\else\@float{figure}[#1]\fi\fstyle@figure}{\end@float}
\newenvironment{figure*}[1][\relax]{\ifx#1\relax\@dblfloat{figure}\else\@dblfloat{figure}[#1]\fi\fstyle@figure}{\end@dblfloat}

\def\fstyle@figure{\normalfont\small\rmfamily}
\def\fjust@figure{\centering}
\def\fcapjust@figure{\centering}
\def\fcapsize@figure{\normalfont\small\scshape}
\def\fcapstyle@figure{\normalfont\small\rmfamily}

\newcommand\smallls{\kern.12em\relax}
\newcommand\ls{\kern.15em\relax}
\newcommand\ns{\kern.5em\relax}

\renewcommand{\thefootnote}{\mbox{$\@fnsymbol\c@footnote$}}

\renewcommand\hline{%
  \noalign{\ifnum0=`}\fi \vskip 3\p@
  \hrule \@height \arrayrulewidth \vskip 3\p@
  \futurelet \@tempa\@xhline
}

\renewcommand\@xhline{%
  \ifx\@tempa\hline \vskip -12\p@ \vskip\doublerulesep\fi \ifnum0=`{\fi}%
}

\newenvironment{acknowledgments}
 {\par\vskip 10\p@ \@plus 1\p@ \@minus 1\p@
  \leftline{{\normalfont\bfseries Acknowledgements}}\par\addvspace{3pt}}{\par}
\let\acknowledgements\acknowledgments
\let\endacknowledgements\endacknowledgments

\newenvironment{acknowledgment}
 {\par\vskip 10\p@ \@plus 1\p@ \@minus 1\p@
  \leftline{{\normalfont\bfseries Acknowledgement}}\par\addvspace{3pt}}{\par}
\let\acknowledgement\acknowledgment
\let\endacknowledgement\endacknowledgment

\newcommand\today{}
\edef\today{\number\day\ \ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December
 \fi \ \number\year}

\newif\if@altcite
\renewcommand\@biblabel[1]{}% FROM LATEX.LTX
\newcommand\newblock{\hskip .11em \@plus .33em \@minus .07em\relax}
\newcommand\bibls{\kern.065em\relax}

\newenvironment{thebibliography}[1]{%
  \par\vskip 20\p@ \@plus 1\p@ \@minus 1\p@
%  \centerline{\normalfont\small\scshape R\bibls E\bibls F\bibls E\bibls
%              R\bibls E\bibls N\bibls C\bibls E\bibls S}%
\leftline{{\normalfont\bfseries References}}
  \nobreak
  \vskip 4\p@ \@plus .5\p@ \@minus .5\p@
  \nobreak
  \list{}{\labelwidth\z@ \leftmargin 2em \itemindent -2em \itemsep 1\p@}%
  \normalfont\small \parindent\z@
  \parskip\z@ \@plus .1\p@\relax
  \sloppy\clubpenalty\z@ \widowpenalty\@M
  \sfcode`\.\@m\relax}
  {\endlist}

\let\JFMthebib\thebibliography
\let\JFMendthebib\endthebibliography

\DeclareRobustCommand\cite{% FROM LATEX.LTX
  \@ifnextchar [{\@tempswatrue\global\@altcitetrue\@citex}
    {\@tempswafalse\global\@altcitefalse\@citex[]}}

\def\@citex[#1]#2{% FROM LATEX.LTX
  \let\@citea\@empty
  \@cite{\@for\@citeb:=#2\do
    {\@citea\def\@citea{,\penalty\@m\ }%
     \edef\@citeb{\expandafter\@firstofone\@citeb}%
     \if@filesw\immediate\write\@auxout{\string\citation{\@citeb}}\fi
     \@ifundefined{b@\@citeb}{\mbox{\reset@font\bfseries ?}%
       \G@refundefinedtrue
       \@latex@warning
         {Citation `\@citeb' on page \thepage \space undefined}}%
       {{\csname b@\@citeb\endcsname}}}}{#1}}

\renewcommand\@cite[2]{% FROM LATEX.LTX
  {\if@altcite #2\else #1\fi}\global\@altcitefalse}

\newif\iffontfound
\newcommand\checkfont[1]{%
  \batchmode
  \font\test=#1\relax
  \errorstopmode
  \fontfoundfalse
  \ifx\test\nullfont \else \fontfoundtrue\fi
}

\def\comment#1{}%
\newif\if@firstdiscuss
\newenvironment{discussion}
 {\par\vskip 10\p@ \@plus 1\p@ \@minus 1\p@
  \leftline{{\normalfont\bfseries Discussion}}\global\@firstdiscusstrue}{\par}
\newcommand\discuss[2]{%
   \par\if@firstdiscuss\global\@firstdiscussfalse\addvspace{3pt}\else\addvspace{10pt}\fi
   \noindent{\scshape #1: }{#2}\par}

% See if the author has AMS Euler fonts installed: If they have, attempt
% to use the 'upmath' package to provide upright math.

  \checkfont{eurm10}
  \iffontfound
    \IfFileExists{upmath.sty}
      {\typeout{^^JFound AMS Euler Roman fonts on the system,
                   using the 'upmath' package.^^J}%
       \usepackage{upmath}}
      {\typeout{^^JFound AMS Euler Roman fonts on the system, but you
                   dont seem to have the}%
       \typeout{'upmath' package installed. iauc.cls can take advantage
                 of these fonts,^^Jif you use 'upmath' package.^^J}%
       \providecommand\upi{\pi}%
      }
  \else
    \providecommand\upi{\pi}%
  \fi

% See if the author has AMS symbol fonts installed: If they have, attempt
% to use the 'amssymb' package to provide the AMS symbol characters.

  \checkfont{msam10}
  \iffontfound
    \IfFileExists{amssymb.sty}
      {\typeout{^^JFound AMS Symbol fonts on the system, using the
                'amssymb' package.^^J}%
       \usepackage{amssymb}%
       \let\le=\leqslant  \let\leq=\leqslant
       \let\ge=\geqslant  \let\geq=\geqslant
      }{}
  \fi

% See if the author has the AMS 'amsbsy' package installed: If they have,
% use it to provide better bold math support (with \boldsymbol).

  \IfFileExists{amsbsy.sty}
    {\typeout{^^JFound the 'amsbsy' package on the system, using it.^^J}%
     \usepackage{amsbsy}}
    {\providecommand\boldsymbol[1]{\mbox{\boldmath $##1$}}}

%%% Example macros (some are not used in this sample file) %%%

% For units of measure
\newcommand\dynpercm{\nobreak\mbox{$\;$dynes\,cm$^{-1}$}}
\newcommand\cmpermin{\nobreak\mbox{$\;$cm\,min$^{-1}$}}

% Various bold symbols
\providecommand\bnabla{\boldsymbol{\nabla}}
\providecommand\bcdot{\boldsymbol{\cdot}}
\newcommand\biS{\boldsymbol{S}}
\newcommand\etb{\boldsymbol{\eta}}

% For multiletter symbols
\newcommand\Real{\mbox{Re}} % cf plain TeX's \Re and Reynolds number
\newcommand\Imag{\mbox{Im}} % cf plain TeX's \Im
\newcommand\Rey{\mbox{\textit{Re}}}  % Reynolds number
\newcommand\Pran{\mbox{\textit{Pr}}} % Prandtl number, cf TeX's \Pr product
\newcommand\Pen{\mbox{\textit{Pe}}}  % Peclet number
\newcommand\Ai{\mbox{Ai}}            % Airy function
\newcommand\Bi{\mbox{Bi}}            % Airy function

% For sans serif characters:
% The following macros are setup in iauc.cls for sans-serif fonts in text
% and math.
%
% \textsfi, \mathsfi   : sans-serif slanted
% \textsfb, \mathsfb   : sans-serif bold
% \textsfbi, \mathsfbi : sans-serif bold slanted (doesnt exist in CM fonts)
%
% For san-serif roman use \textsf and \mathsf as normal.
%
\newcommand\ssC{\mathsf{C}}    % for sans serif C
\newcommand\sfsP{\mathsfi{P}}  % for sans serif sloping P
\newcommand\slsQ{\mathsfbi{Q}} % for sans serif bold-sloping Q

% Hat position
\newcommand\hatp{\skew3\hat{p}}      % p with hat
\newcommand\hatR{\skew3\hat{R}}      % R with hat
\newcommand\hatRR{\skew3\hat{\hatR}} % R with 2 hats
\newcommand\doubletildesigma{\skew2\tilde{\skew2\tilde{\Sigma}}}
%       italic Sigma with double tilde

% array strut to make delimiters come out right size both ends
\newsavebox{\astrutbox}
\sbox{\astrutbox}{\rule[-5pt]{0pt}{20pt}}
\newcommand{\astrut}{\usebox{\astrutbox}}

\newcommand\GaPQ{\ensuremath{G_a(P,Q)}}
\newcommand\GsPQ{\ensuremath{G_s(P,Q)}}
\newcommand\p{\ensuremath{\partial}}
\newcommand\tti{\ensuremath{\rightarrow\infty}}
\newcommand\kgd{\ensuremath{k\gamma d}}
\newcommand\shalf{\ensuremath{{\scriptstyle\frac{1}{2}}}}
\newcommand\sh{\ensuremath{^{\shalf}}}
\newcommand\smh{\ensuremath{^{-\shalf}}}
\newcommand\squart{\ensuremath{{\textstyle\frac{1}{4}}}}
\newcommand\thalf{\ensuremath{{\textstyle\frac{1}{2}}}}
\newcommand\Gat{\ensuremath{\widetilde{G_a}}}
\newcommand\ttz{\ensuremath{\rightarrow 0}}
\newcommand\ndq{\ensuremath{\frac{\mbox{$\partial$}}{\mbox{$\partial$} n_q}}}
\newcommand\sumjm{\ensuremath{\sum_{j=1}^{M}}}
\newcommand\pvi{\ensuremath{\int_0^{\infty}%
  \mskip -33mu-\quad}}

\newcommand\etal{\mbox{\textit{et al.}}}
\newcommand\etc{etc.\ }
\newcommand\eg{e.g.\ }

\newtheorem{theorem}{Theorem}[section]
\newtheorem{lemma}{Lemma}
\newtheorem{corollary}{Corollary}

\pagestyle{headings}
\pagenumbering{arabic}
\frenchspacing
\ifCUPmtlplainloaded
  \setlength\oddsidemargin\z@
  \setlength\evensidemargin\z@
  \setlength\topmargin\z@
\fi
\if@referee
  \renewcommand\baselinestretch{2}\raggedbottom
\else
  \flushbottom
\fi
\hoffset-6pc
\voffset-6pc
\endinput

% end of file iau-JDSS.cls


